Counterexamples to the Henning--Yeo Conjecture: Unbounded Fixed-Degree Gaps and Sharp First-Order Asymptotics

Henning and Yeo conjectured an upper bound on the identifying vertex cover number of a graph in terms of its order, size, and maximum degree. A two-parameter family $H_{t,r}$ of connected diameter-two graphs disproves the bound for every maximum degree at least four; after denominators are cleared, its margin is exactly $-(t-1)(r-1)$. The complement relation $\tau_D=n-\rho$ exposes the mechanism: diameter-two fibres admit at most one packing vertex, while degree deficit accumulates under tree gluing with controlled port loads. Writing $A_\Delta$ for the supremal additive gap at maximum degree exactly $\Delta$, an exact transfer formula gives $A_\Delta=+\infty$ for every $\Delta\ge 4$, using Petersen fibres in degrees four and five and the original $H_{t,r}$ blocks in higher degrees. If $c_\Delta$ denotes the corresponding supremal gap per vertex, rooted rook-graph fibres match a universal square-graph packing bound to first order. Consequently, $c_\Delta\sim 1/\Delta$, equivalently $\Delta c_\Delta\to 1$ as $\Delta\to\infty$.

==> README.txt <==
ARXIV SOURCE PACKAGE - STRENGTHENED v1.0 / arXiv v2

Title:
Counterexamples to the Henning--Yeo Conjecture: Unbounded Fixed-Degree Gaps
and Sharp First-Order Asymptotics

Author:
Yufeng Wang

Primary category:
math.CO (Combinatorics)

Source files:
- main.tex
- refs.bib
- sections/loaded_trees.tex
- sections/exact_limit.tex

Compilation:
Run a LaTeX engine with BibTeX support. The source was cold-compiled with
Tectonic 0.17.0. No external figures or private input files are required; the
single figure is generated by TikZ from the manuscript source.

Ancillary computation:
The separate ancillary upload places the MIT-licensed reproducibility archive
under `anc/`. It supports only the order-minimality computation. The symbolic
counterexample, fixed-degree, and asymptotic theorems do not depend on it.

The source contains the manuscript's complete AI-assistance disclosure. The
arXiv revision retains the perpetual, non-exclusive arXiv license selected for
v1.

